GJ 1252b: A Hot Terrestrial Super-Earth With No Atmosphere

The increasing numbers of rocky, terrestrial exoplanets known to orbit nearby stars (especially M dwarfs) has drawn increased attention to the possibility of studying these planets' surface properties, and atmospheric compositions & escape histories. Here we report the detection of the secondary eclipse of the terrestrial exoplanet GJ1252b using the Spitzer Space Telescope's IRAC2 4.5 micron channel. We measure an eclipse depth of 149(+25/-32) ppm, corresponding to a day-side brightness temperature of 1410(+91/-125) K and consistent with the prediction for no atmosphere. Comparing our measurement to atmospheric models indicates that GJ1252b has a surface pressure of <10 bar, substantially less than Venus. Assuming energy-limited escape, even a 100 bar atmosphere would be lost in <1 Myr, far shorter than estimated age of 3.9+/-0.4 Gyr. The expected mass loss could be overcome by mantle outgassing, but only if the mantle's carbon content were >7% by mass - over two orders of magnitude greater than that found in Earth. We therefore conclude that GJ1252b has no significant atmosphere. Model spectra with granitoid or feldspathic surface composition, but with no atmosphere, are disfavored at >2 sigma. The eclipse occurs just +1.4(+2.8/-1.0) min after orbital phase 0.5, indicating e cos omega=+0.0025(+0.0049/-0.0018), consistent with a circular orbit. Tidal heating is therefore likely to be negligible to GJ1252b's global energy budget. Finally, we also analyze additional, unpublished TESS transit photometry of GJ1252b which improves the precision of the transit ephemeris by a factor of ten, provides a more precise planetary radius of 1.180+/-0.078 R_E, and rules out any transit timing variations with amplitudes <1 min.

==> AAS39085R2_ReadMe_dbf4.txt <==
================================================================================
Title: GJ 1252b: A Hot Terrestrial Super-Earth With No Atmosphere 
Authors: Crossfield I.J.M., Malik M., Hill M.L., Kane S.R., Foley B., 
    Polanski A.S., Coria D., Brande J., Zhang Y., Wienke K., Kreidberg L., 
    Cowan N.B., Dragomir D., Gorjian V., Mikal-Evans T., Benneke B., 
    Christiansen J.L., Deming D., Morales F.Y.
================================================================================
Description of contents: This tar.gz archive file contains the data used to 
    create Figure 4-6 of the accepted version of the Letter listed above. 
    This data includes a large suite of atmospheric models and spectra of 
    GJ 1252b. The models and spectra are generated using the open-source, 
    1D radiative transfer code HELIOS (Malik et al. 2017, 2019b,a; 
    2017AJ....153...56M, 2019AJ....157..170M, 2019ApJ...886..142M), 
    which simulates the planet in radiative-convective equilibrium and 
    also provides the functionality to include the radiative effects of a 
    non-gray surface on both the atmosphere and the planetary spectrum.
    
    A detailed listing of the contents of this tar archive is given here:
    
    [267M 2022-07-12]  .
    `-- [267M 2022-04-05]  gj1252_emission
        |-- [ 10M 2022-07-12]  pure_co2
        |   |-- [2.1M 2022-07-12]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e4_post
        |   |   |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e7_post
        |       |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |-- [ 10M 2022-07-12]  o2_100ppm_so2
        |   |-- [2.1M 2022-07-12]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e4_post
        |       |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |-- [ 10M 2022-07-12]  o2_100ppm_co2
        |   |-- [2.1M 2022-02-04]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e4_post
        |       |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |-- [2.1M 2022-07-12]  no_atmosphere_metalrich_post
        |   |-- [ 781 2022-02-03]  no_atmosphere_metalrich_post_tp.dat
        |   `-- [2.1M 2022-02-03]  no_atmosphere_metalrich_post_TOA_flux_eclipse.dat
        |-- [2.1M 2022-07-12]  no_atmosphere_granitoid_post
        |   |-- [ 781 2022-02-03]  no_atmosphere_granitoid_post_tp.dat
        |   `-- [2.1M 2022-02-03]  no_atmosphere_granitoid_post_TOA_flux_eclipse.dat
        |-- [2.1M 2022-07-12]  no_atmosphere_feoxidized_post
        |   |-- [ 781 2022-02-03]  no_atmosphere_feoxidized_post_tp.dat
        |   `-- [2.1M 2022-02-03]  no_atmosphere_feoxidized_post_TOA_flux_eclipse.dat
        |-- [ 21M 2022-07-12]  n2_1ppm_co
        |   |-- [ 10M 2022-04-05]  n2_1ppm_co.zip
        |   |-- [2.1M 2022-07-12]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-11]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e4_post
        |   |   |-- [6.9K 2022-02-11]  pboa_1e4_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e4_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-11]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-11]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-11]  pboa_1e5_post
        |       |-- [8.6K 2022-02-11]  pboa_1e5_post_tp.dat
        |       `-- [2.1M 2022-02-11]  pboa_1e5_post_TOA_flux_eclipse.dat
        |-- [ 21M 2022-07-12]  n2_1ppm_ch4
        |   |-- [ 10M 2022-04-05]  n2_1ppm_ch4.zip
        |   |-- [2.1M 2022-07-12]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-11]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-11]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-11]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-11]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-11]  pboa_1e4_post
        |       |-- [6.9K 2022-02-11]  pboa_1e4_post_tp.dat
        |       `-- [2.1M 2022-02-11]  pboa_1e4_post_TOA_flux_eclipse.dat
        |-- [ 21M 2022-07-12]  n2_1pc_co
        |   |-- [ 10M 2022-04-05]  n2_1pc_co.zip
        |   |-- [2.1M 2022-07-12]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-11]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-11]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-11]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-11]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-11]  pboa_1e4_post
        |       |-- [6.9K 2022-02-11]  pboa_1e4_post_tp.dat
        |       `-- [2.1M 2022-02-11]  pboa_1e4_post_TOA_flux_eclipse.dat
        |-- [ 21M 2022-07-12]  n2_100ppm_co
        |   |-- [ 10M 2022-04-05]  n2_100ppm_co.zip
        |   |-- [2.1M 2022-07-12]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-11]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-11]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-11]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-11]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-11]  pboa_1e4_post
        |       |-- [6.9K 2022-02-11]  pboa_1e4_post_tp.dat
        |       `-- [2.1M 2022-02-11]  pboa_1e4_post_TOA_flux_eclipse.dat
        |-- [ 21M 2022-07-12]  n2_100ppm_ch4
        |   |-- [ 10M 2022-04-05]  n2_100ppm_ch4.zip
        |   |-- [2.1M 2022-07-12]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-11]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-11]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e4_post
        |   |   |-- [6.9K 2022-02-11]  pboa_1e4_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e4_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-11]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-11]  pboa_1e5_post
        |       |-- [8.6K 2022-02-11]  pboa_1e5_post_tp.dat
        |       `-- [2.1M 2022-02-11]  pboa_1e5_post_TOA_flux_eclipse.dat
        |-- [ 21M 2022-04-05]  n2_1pc_ch4
        |   |-- [ 10M 2022-04-05]  n2_1pc_ch4.zip
        |   |-- [2.1M 2022-07-12]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-11]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-11]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-11]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-11]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-11]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-11]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-11]  pboa_1e4_post
        |       |-- [6.9K 2022-02-11]  pboa_1e4_post_tp.dat
        |       `-- [2.1M 2022-02-11]  pboa_1e4_post_TOA_flux_eclipse.dat
        |-- [ 10M 2022-02-04]  o2_100ppm_h2o
        |   |-- [2.1M 2022-07-12]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e4_post
        |   |   |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e6_post
        |       |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |-- [ 10M 2022-02-04]  pure_h2o
        |   |-- [2.1M 2022-07-12]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e4_post
        |       |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |-- [ 10M 2022-02-04]  o2_1ppm_co2
        |   |-- [2.1M 2022-07-12]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e4_post
        |       |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |-- [ 10M 2022-02-04]  pure_co
        |   |-- [2.1M 2022-07-12]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e4_post
        |       |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |-- [ 10M 2022-02-04]  o2_1pc_co2
        |   |-- [2.1M 2022-07-12]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e4_post
        |       |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |-- [ 10M 2022-02-04]  o2_1pc_so2
        |   |-- [2.1M 2022-07-12]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e4_post
        |   |   |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e5_post
        |       |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |-- [ 10M 2022-02-04]  o2_1pc_h2o
        |   |-- [2.1M 2022-07-12]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e4_post
        |   |   |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e5_post
        |       |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |-- [ 10M 2022-02-04]  o2_1ppm_h2o
        |   |-- [2.1M 2022-07-12]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e4_post
        |   |   |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e6_post
        |       |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |-- [ 10M 2022-02-04]  o2_1ppm_so2
        |   |-- [2.1M 2022-07-12]  pboa_1e6_post
        |   |   |-- [ 10K 2022-02-04]  pboa_1e6_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e6_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-07-12]  pboa_1e5_post
        |   |   |-- [8.6K 2022-02-04]  pboa_1e5_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e5_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e8_post
        |   |   |-- [ 13K 2022-02-04]  pboa_1e8_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e8_post_TOA_flux_eclipse.dat
        |   |-- [2.1M 2022-02-04]  pboa_1e7_post
        |   |   |-- [ 12K 2022-02-04]  pboa_1e7_post_tp.dat
        |   |   `-- [2.1M 2022-02-04]  pboa_1e7_post_TOA_flux_eclipse.dat
        |   `-- [2.1M 2022-02-04]  pboa_1e4_post
        |       |-- [6.9K 2022-02-04]  pboa_1e4_post_tp.dat
        |       `-- [2.1M 2022-02-04]  pboa_1e4_post_TOA_flux_eclipse.dat
        |-- [2.1M 2022-02-04]  no_atmosphere_ultramafic_post
        |   |-- [ 781 2022-02-03]  no_atmosphere_ultramafic_post_tp.dat
        |   `-- [2.1M 2022-02-03]  no_atmosphere_ultramafic_post_TOA_flux_eclipse.dat
        |-- [2.1M 2022-02-04]  no_atmosphere_gray_post
        |   |-- [ 781 2022-02-03]  no_atmosphere_gray_post_tp.dat
        |   `-- [2.1M 2022-02-03]  no_atmosphere_gray_post_TOA_flux_eclipse.dat
        |-- [2.1M 2022-02-04]  no_atmosphere_feldspathic_post
        |   |-- [ 781 2022-02-03]  no_atmosphere_feldspathic_post_tp.dat
        |   `-- [2.1M 2022-02-03]  no_atmosphere_feldspathic_post_TOA_flux_eclipse.dat
        `-- [2.1M 2022-02-04]  no_atmosphere_basaltic_post
            |-- [ 781 2022-02-03]  no_atmosphere_basaltic_post_tp.dat
            `-- [2.1M 2022-02-03]  no_atmosphere_basaltic_post_TOA_flux_eclipse.dat
    
     267M used in 116 directories, 200 files
    
    There are files that:
    
        - contain the downward and upward spectral flux (per wavelength) at 
            TOA and the secondary eclipse depth (= planet to star flux ratio)
            (*_TOA_flux_eclipse.dat)
            
        - contain the corresponding layer temperatures and pressures, and 
            the altitude and the height of each layer (*_tp.dat)


    Directories and filenames for all "bare-rock" models (i.e.,
    without an atmosphere) and associated synthetic spectra begin with
    the name "no_atmosphere_" followed by the particular type of
    surface composition assumed (basaltic, granitoid, etc.).

    Directories for all models with atmospheres share a common core
    naming scheme for the atmospheric structure models and the
    synthetic spectra. That form is "main_conc_active_" where 'main'
    is the main, spectroscopically inactive gas (e.g., N2 or O2),
    'conc' is the concentration of the spectroscopically active gas
    (1ppm=1 part per million; 100ppm; or 1pc=one percent=10000 ppm),
    and 'active' is the name of the spectroscopically active species
    (SO2, CO2, CO, etc.).  An example is 'n2_1pc_co': the atmospheric
    is mainly N2, with 1% of the atmosphere consisting of CO.

    Directories for a subset of atmospheric files have names of the
    form "pure_active", where 'active' is again the name of the
    spectroscopically active constitutent. In these models the
    indicated molecular species is the sole component of the
    atmosphere.

    Files within each directory for the atmospheric models are of the
    form 'pboa_XXX_post_tp.dat' and
    'pboa_XXX_post_TOA_flux_eclipse.dat' and refer to the atmospheric
    structure and synethetic spectra, respectively. The number 'XXX'
    in each file refers to the pressure at the bottom of that model's
    atmosphere, measured in microbar (1e-6 bar).

    The atmospheric model files ('...post_tp.dat') are ASCII,
    whitespace-delimited tables of atmospheric parameters.
       Line 1:   descriptive header
       Line 2:   column names and units
       Lines 3+: layer number, temperature, pressure, altitude, and 
                   layer thickness.
		   
    The synthetic spectra files ('..._TOA_flux_eclipse.dat') are ASCII,
    whitespace-delimited tables of spectral parameters.
       Line 1:   descriptive header
       Line 2:   column names and units
       Lines 3+: center wavelength, lower-wavelength edge, upper-
                   wavelength edge, downwelling flux at top of atmosphere
		   (TOA), upwelling flux at TOA, and calculated
		   planet/star flux ratio (i.e., the eclipse depth).


    The tabulated planet/star flux ratios were integrated over the
    Spitzer/IRAC2 bandpass to calculate the predicted IRAC2 eclipse
    depth for each model, which were then used to generate the contour
    plots in Figures 4-6.


    
System requirements: No specific requirements; data are whitespace-delimited
   ASCII tables.

Additional comments: No additional comments.

================================================================================






==> AAS39085R2_ReadMe_dbf8.txt <==
================================================================================
Title: GJ 1252b: A Hot Terrestrial Super-Earth With No Atmosphere 
Authors: Crossfield I.J.M., Malik M., Hill M.L., Kane S.R., Foley B., 
    Polanski A.S., Coria D., Brande J., Zhang Y., Wienke K., Kreidberg L., 
    Cowan N.B., Dragomir D., Gorjian V., Mikal-Evans T., Benneke B., 
    Christiansen J.L., Deming D., Morales F.Y.
================================================================================
Description of contents: This tar.gz archive file contains the BT-Settl
    model stellar spectra (Allard 2014 [2014IAUS..299..271A]) of the four
    objects and their system parameters as listed in Table 3. These spectra
    were used to homogeneously calculate the irradiation and 4.5 μm day-side
    brightness temperatures of all these planets as displayed in Figure 8
    and described in Section 5 of the accepted version of the Letter listed
    above. 

System requirements: These four model spectra are provided in FITS
    binary image format with array size (403217,2). The two dimensions
    correspond to wavelength in Angstroms and to surface flux
    (F_Lambda) in erg/s/cm^2/Angstrom.

Additional comments: No additional comments.

================================================================================

